The Sphaleron Rate from 4D Euclidean Lattices

We develop a new method to determine thermal activation rates, such as for bubble nucleation, topology change, \textsl{etc.}, using 4-dimensional Euclidean methods. This allows nonperturbative study on the lattice. We then investigate the strong sphaleron rate in pure-glue QCD at temperatures between 1.3 $\Tc$ and 1000 $T_\mathrm{c}$, making contact with previous results but extending them down close to the critical temperature. The extension to full QCD will be straightforward. Limitations of the proposal (the inability to compute a certain dynamical prefactor, puzzling large-volume behavior, and the inability to treat temperatures $T < 1.3 \, T_\mathrm{c}$) are also discussed.

==> workflow/CMakeLists.txt <==
cmake_minimum_required(VERSION 3.5)

project(half_lattice_calculation)

#This does not work with cmake on PrecisionTower
#set(CMAKE_CXX_STANDARD 17)
#set(CMAKE_CXX_STANDARD_REQUIRED True)

# try conditional compilation
include(CheckCXXCompilerFlag)
CHECK_CXX_COMPILER_FLAG("-std=c++17" COMPILER_SUPPORTS_CXX17)
if(!COMPILER_SUPPORTS_CXX17)
    message(STATUS "The compiler ${CMAKE_CXX_COMPILER} does not support C++17. Please use a different C++ compiler.")
    return()
endif()

#default settings
SET(GCC_COVERAGE_COMPILE_FLAGS "-std=c++17 -mavx2 -mfma -Ofast -Wno-sign-conversion -pthread")

#Wall activated
#SET(GCC_COVERAGE_COMPILE_FLAGS "-std=c++17 -mavx2 -mfma -Ofast -Wall -pthread")

#Valgrind suite options
#SET(GCC_COVERAGE_COMPILE_FLAGS "-std=c++17 -mavx2 -mfma -Ofast -g -Wno-sign-conversion -pthread")

#gprof options
#SET(GCC_COVERAGE_COMPILE_FLAGS "-std=c++17 -mavx2 -mfma -Ofast -pg -Wno-sign-conversion -pthread")

SET(CMAKE_CXX_FLAGS  "${CMAKE_CXX_FLAGS} ${GCC_COVERAGE_COMPILE_FLAGS}")
SET(CMAKE_EXE_LINKER_FLAGS  "${CMAKE_EXE_LINKER_FLAGS} ${GCC_COVERAGE_LINK_FLAGS}")

set(half_lattice_calculation_SOURCES
    half_lattice_calculation.cpp
    vcl/ranvec1.cpp
    libs/random.cpp
    libs/lattice.cpp
    libs/lattice_3d.cpp
    libs/lattice_3d_block.cpp
    libs/su3_lattice.cpp
    libs/su3_3d_lattice.cpp
    libs/su3_3d_block_lattice.cpp
    libs/IO_fncts.cpp
)

# Add an executable with the above sources
add_executable(half_lattice_calculation ${half_lattice_calculation_SOURCES})

# Set the directories that should be included in the build command for this target
# when running g++ these will be included as -I/directory/path/
target_include_directories(half_lattice_calculation
    PRIVATE 
        ${PROJECT_SOURCE_DIR}/include
)


==> workflow/requirements.txt <==
lmfit==1.0.3
matplotlib==3.5.1
numpy==1.21.6
pyqtgraph==0.12.4
scipy==1.4.1

